NGTS-19b : A high mass transiting brown dwarf in a 17-day eccentric orbit

We present the discovery of NGTS-19b, a high mass transiting brown dwarf discovered by the Next Generation Transit Survey (NGTS). We investigate the system using follow up photometry from the South African Astronomical Observatory, as well as sector 11 TESS data, in combination with radial velocity measurements from the CORALIE spectrograph to precisely characterise the system. We find that NGTS-19b is a brown dwarf companion to a K-star, with a mass of $69.5 ^{+5.7}_{-5.4}$ M$_{Jup}$ and radius of $1.034 ^{+0.055}_{-0.053}$ R$_{Jup}$. The system has a reasonably long period of 17.84 days, and a high degree of eccentricity of $0.3767 ^{+0.0061}_{-0.0061}$. The mass and radius of the brown dwarf imply an age of $0.46 ^{+0.26}_{-0.15}$ Gyr, however this is inconsistent with the age determined from the host star SED, suggesting that the brown dwarf may be inflated. This is unusual given that its large mass and relatively low levels of irradiation would make it much harder to inflate. NGTS-19b adds to the small, but growing number of brown dwarfs transiting main sequence stars, and is a valuable addition as we begin to populate the so called brown dwarf desert.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
